Integrating Industrial Artifacts and Agents Through Apache Camel

There are many challenges for building up the smart factory, among them to deal with distributed data, high volume of information, and wide diversity of devices and applications. In this sense, Cyber-Physical System (CPS) concept emerges to virtualize and integrate factory resources. Based on studies that use Multi-Agent System as the core of a CPS, in this paper, we show that many resources of the factories can be modelled following the well-known Agents and Artifacts method of integrating agents and their environment. To enhance the interoperability of this system, we use Apache Camel framework, a middleware to define routes allowing the integration with a wide range of endpoints using different protocols. Finally, we present a Camel component for artifacts, designed in this research, illustrating its use.

==> Experiment1LoadingTime.csv <==
nArtifacts, Scenario1, Scenario2
10, 21, 7
20, 36, 7 
50, 76, 7 
100, 158, 7 
200, 302, 8



==> Experiment1Memory.csv <==
nArtifacts, Scenario1, Scenario2
10, 127, 114
20, 83, 115	
50, 135, 76	
100, 274, 122
200, 367, 96



==> Experiment1nMsgsPerSec.csv <==
nArtifacts, Scenario1, Scenario2
10, 2.0, 2.0
20, 3.8, 3.7
50, 8.3, 4.1
100, 15.8, 4.1
200, 16.6, 4.1



==> Integrating Industrial Artifacts and Agents Through Apache Camel/Experiment1LoadingTime.csv <==
nArtifacts, Scenario1, Scenario2
10, 21, 7
20, 36, 7 
50, 76, 7 
100, 158, 7 
200, 302, 8



==> Integrating Industrial Artifacts and Agents Through Apache Camel/Experiment1Memory.csv <==
nArtifacts, Scenario1, Scenario2
10, 127, 114
20, 83, 115	
50, 135, 76	
100, 274, 122
200, 367, 96



==> Integrating Industrial Artifacts and Agents Through Apache Camel/Experiment1nMsgsPerSec.csv <==
nArtifacts, Scenario1, Scenario2
10, 2.0, 2.0
20, 3.8, 3.7
50, 8.3, 4.1
100, 15.8, 4.1
200, 16.6, 4.1


